Seen Is Set in Stone: Do LLM Agents Know When Not to Look?

Agent benchmarks assume that observation is safe: reading a record may cost time or money but never removes an option. We test whether language-model agents notice when this fails. In our testbed an agent may read records and then travel back in time once; what it has read stays true, so reading can lock the fact it needs to change. The testbed has 60 audited worlds in three families and an exact solver. DeepSeek Flash rarely reads the trap record; Claude Haiku 5.5, GPT-6 Luna, Claude Sonnet 5.5 and GPT-4o-mini read it in a quarter to three quarters of episodes and lose success. The first three play optimally without the lock, still read the records they need, and after a trap read almost always give up the locked change or attempt it saying it will fail. A one-sentence reminder in the rule removes a third to a half of their trap reads; the same reminder on every record removes most, as much as notes naming what each record locks. These models can work out what a record locks but do so reliably only when reminded at each record. No intervention helps GPT-4o-mini. The effect persists under a reworded rule.

==> data/main.dat <==
idx label rI rIlo rIhi rP0 rP0lo rP0hi rP1 rP1lo rP1hi sI sIlo sIhi sP0 sP0lo sP0hi sP1 sP1lo sP1hi optI optL
0 {DeepSeek~Flash} 36.11 22.22 50.83 3.89 1.39 6.94 0.28 0.00 0.83 93.61 88.61 97.78 89.44 82.78 95.00 90.83 84.17 96.39 93.61 91.11
1 {Claude~Haiku~5.5} 42.50 28.61 56.67 27.78 18.06 38.61 4.44 1.39 8.06 93.61 88.61 97.78 82.22 73.61 89.44 89.44 82.78 95.00 93.61 91.11
2 {GPT-6~Luna} 47.50 35.83 59.72 38.61 28.33 49.72 12.22 6.11 19.44 93.61 88.61 97.78 75.56 66.94 83.61 87.50 80.00 94.17 93.61 91.11
3 {Claude~Sonnet~5.5} 41.11 25.83 56.67 55.83 41.94 69.17 0.00 0.00 0.00 93.61 88.61 97.78 66.94 56.94 76.67 91.11 84.44 96.67 93.61 91.11
4 {GPT-4o-mini} 79.44 69.17 88.61 71.94 62.22 81.11 80.83 72.22 88.61 73.33 63.89 82.22 44.72 36.39 52.78 38.89 30.00 47.78 93.61 91.11


==> data/selectivity.dat <==
idx ml mllo mlhi ldl ldllo ldlhi mlo mlolo mlohi dl dllo dlhi
0 100.00 100.00 100.00 99.44 98.33 100.00 0.56 0.00 1.67 3.89 1.39 6.94
1 96.11 91.11 100.00 98.89 97.22 100.00 8.89 3.89 14.44 27.78 18.06 38.61
2 98.89 96.67 100.00 97.22 93.33 100.00 23.33 11.11 36.67 38.61 28.33 49.72
3 88.89 72.22 100.00 100.00 100.00 100.00 24.44 10.56 40.56 55.83 41.94 69.17
4 82.78 66.67 96.11 85.00 75.00 93.33 27.22 12.78 44.44 71.94 62.22 81.11


==> data/variants.dat <==
idx label p0 p0lo p0hi pr prlo prhi pg pglo pghi pn pnlo pnhi p1 p1lo p1hi
0 {DeepSeek~Flash} 3.89 1.39 6.94 5.28 2.22 8.61 0.56 0.00 1.39 0.00 0.00 0.00 0.28 0.00 0.83
1 {Claude~Haiku~5.5} 27.78 18.06 38.61 29.72 19.72 40.28 13.89 6.11 23.06 2.78 0.28 5.83 4.44 1.39 8.06
2 {GPT-6~Luna} 38.61 28.33 49.72 25.00 17.22 33.61 26.94 17.78 36.95 6.39 2.50 11.67 12.22 6.11 19.44
3 {Claude~Sonnet~5.5} 55.83 41.94 69.17 76.94 65.56 86.94 27.22 16.39 38.89 0.83 0.00 2.22 0.00 0.00 0.00
4 {GPT-4o-mini} 71.94 62.22 81.11 72.22 62.50 81.11 71.11 60.00 81.39 69.72 58.06 80.56 80.83 72.22 88.61

